Verificarlo CI: continuous integration for numerical optimization and debugging

Floating-point accuracy is an important concern when developing numerical simulations or other compute-intensive codes. Tracking the introduction of numerical regression is often delayed until it provokes unexpected bug for the end-user. In this paper, we introduce Verificarlo CI, a continuous integration workflow for the numerical optimization and debugging of a code over the course of its development. We demonstrate applicability of Verificarlo CI on two test-case applications.

==> boxplot_6f282f3_prepared.csv <==
name,lw,lq,med,uq,uw
frob2_sm1,0,10.159,13.167,13.514,15.369
frob2_sm2,10.643,13.012,13.337,13.735,15.339
frob2_smwb1,1.204,12.889,13.377,13.686,15.385


==> boxplot_6f282f3_raw.csv <==
frob2_sm1_s10,frob2_sm1_s2,frob2_sm2_s10,frob2_sm2_s2,frob2_smwb1_s10,frob2_smwb1_s2
13.194917755581606,43.83256800199464,13.140435796285647,43.65158285074489,13.161596095256456,43.72187584239223
13.4307732579145,44.616063021528056,13.33384183607471,44.294063808041074,13.344135925117152,44.32826003164244
12.382394539525544,41.13342430282977,12.358192564048087,41.05302708053943,12.35942381529009,41.05711720863211
12.35734023294853,41.05019569791367,12.462880431818007,41.40079264967819,12.4185125670483,41.25340579318953
12.323226301806445,40.93687167162572,12.309762094300549,40.89214454243649,12.461059174888703,41.39474256511672
12.461353865523767,41.39572150621664,12.466776846859146,41.413736260272685,12.759656510325154,42.38666144276157
13.729764496270317,45.6092904163474,13.74541138746726,45.66126826381218,13.695992555391022,45.4971024571216
13.9490708113249,46.337810225713454,13.891499125632798,46.146561225542825,13.919083168551053,46.23819343268355
13.510361214557324,44.88044849071452,13.712598847100612,45.55226736410359,13.651796439182656,45.350286137004126
13.672929765755496,45.42048952828487,13.754796871137534,45.69244616570057,13.66152997450004,45.38262024143752
13.51534303475062,44.89699773917831,13.399244204306497,44.51132577254241,13.598813072676151,45.17427920324445
13.61355100511346,45.22323755506849,13.60743788910712,45.20293022325973,13.608055048116157,45.20498038111086
14.016259274525025,46.56100546927024,14.010861240182084,46.54307358732926,13.385265213599522,44.46488857057475
14.150006087860238,47.00530276609014,14.164237157713316,47.05257735685539,13.622258733723625,45.25216400338126
13.140517572091849,43.65185450409299,13.12687025391741,43.60651909442945,13.246625582871742,44.00433768619533
13.286005993331344,44.13515657808927,13.242582444649765,43.99090667174422,13.406063977662573,44.53398056925472
13.33731001548736,44.30558485067007,13.393500437025912,44.49224539064255,13.411202549714227,44.551050536120734
13.404918013778962,44.53017375963404,13.404947538071625,44.53027183721132,13.396333704569898,44.50165730169725
13.372799982643103,44.42347996965136,13.478587429008796,44.77489825981995,13.224644773852646,43.93131901916644
13.645794492216408,45.330348100752914,13.639502409739467,45.30944625519742,13.62692972826436,45.2676807113772
12.55105417107877,41.693699471359785,12.596346109449769,41.84415603390631,12.613792783995846,41.90211263224328
12.696191351033107,42.17583474706283,12.69164188862763,42.16072176008144,12.737073408020343,42.31164200074552
12.786708704810207,42.47652688764983,12.77658113027806,42.44288381327842,12.769381379715602,42.418966759608814
13.067541251675284,43.4094324150397,13.042962747002433,43.32778438983664,12.92494896305561,42.93575108535971
14.263480927727638,47.382258024708506,14.390507403428767,47.80423084313462,14.386314064509111,47.79030087276602
14.492472823988075,48.14295263839758,14.441074680451877,47.972211701359626,14.432090555985791,47.94236708588778
0.0,0.0,13.336909763069707,44.30425524091883,13.122916263118674,43.593384221308206
0.0,0.0,13.415077441645098,44.56392264849053,13.253500062110806,44.02717421191729
13.515504169130056,44.897533016000416,13.576370197921513,45.09972558706697,13.539009239898917,44.975615170959806
13.66089426058842,45.3805084455342,13.624631905639744,45.26004750984342,13.773307324524502,45.75393656085584
13.125400534508596,43.60163679223371,13.120485459041602,43.58530926495141,13.368929046485912,44.41062099807728
13.344362157036286,44.32901155781057,13.219730758304586,43.91499501285862,13.552772074981032,45.02133431948439
14.266424322820663,47.39203577156238,14.381933016016829,47.775747344694445,14.356525207252036,47.69134443092916
14.548623639868357,48.329481611221134,14.493821741209556,48.1474336444133,14.452734195491,48.01094377194085
13.948470966788202,46.33581758529442,13.910048699388703,46.20818157575076,13.94488402104404,46.323902009452055
14.040383743136802,46.641145219325935,14.048681177101912,46.66870869833011,14.048295792201056,46.6674284774006
13.35768318585466,44.37326305769513,13.486072057415132,44.79976165720274,13.510999681558882,44.88256943218466
13.502260542017542,44.853538639017145,13.57233135354313,45.08630883645555,13.805415617580008,45.86059800163579
13.62772530983988,45.270323576164685,13.578261791417956,45.10600932464691,13.555270449482926,45.02963373993378
13.9015867312294,46.18007152598431,13.742875852321994,45.65284539837754,13.675046397565216,45.427520826960105
14.305275046487026,47.52109508201637,14.39606566594288,47.82269499153901,14.247069389155186,47.32774007364435
14.462091467626156,48.04202795713815,14.551961081806684,48.34056835336112,14.424857085442108,47.91833801686518
12.146501608193956,40.34980494685404,12.14570670920437,40.34716434956793,13.301387018142226,44.18625123653671
12.27471664859458,40.775726091747984,12.352224796102345,41.033202584536696,13.369096780096225,44.41117819706982
13.4501731277149,44.68050799405516,13.509060729793363,44.87612837384016,13.53248263768302,44.95393426769467
13.74186715729204,45.64949458601836,13.7275112910735,45.60180543070055,13.698260921789212,45.50463780718925
12.842251568203856,42.66103628602768,12.935030687304092,42.96924184838566,13.458131709785846,44.7069458314321
12.996042369011413,43.17191826796553,12.993913893023352,43.1648476237815,13.61287185745141,45.22098147536936
13.802069259679326,45.84948164130998,13.835328107844346,45.95996514343295,13.863444976121778,46.053367358104
13.945694611530872,46.32659473276371,13.943560147271857,46.31950419597415,13.978651410496134,46.43607484916397
12.882794405102878,42.79571667496898,12.902602175932902,42.861516665386326,13.936538021810502,46.29617720011825
13.117640716981542,43.575859236379394,13.048091182523516,43.34482068387694,14.022323279199307,46.58114965676528
8.945956710422069,29.7178249319972,13.023780357518804,43.2640618712839,9.945778022630856,33.03915943889072
9.164208591932075,30.442841988947325,13.231444131220815,43.95390599543494,10.117767486891177,33.6104960722417
13.446426361201617,44.66806150510969,13.249371975114856,44.01346100374731,13.102627258902992,43.52598560818684
13.355957660880138,44.36753098780383,13.413978569557578,44.56027227443032,13.290366891161453,44.14964316711004
1.5051499783199058,5.0,13.265210071974822,44.06607402267598,1.2041199826559246,4.0
1.2041199826559246,4.0,13.461785272829935,44.71908270515471,1.5051499783199058,5.0
13.39851005571554,44.50888698371229,13.377306464943974,44.43845017981574,13.211902641057652,43.88899057024596
13.574627857692676,45.09393765810996,13.52549639491458,44.93072647156448,13.462198638295584,44.7204558755085
0.6020599913279623,2.0,13.009338727241154,43.2160878139286,9.085122075769444,30.180122268979908
1.2041199826559246,4.0,13.131769738971178,43.62279483148004,9.295014647411346,30.8773702996253
13.22807565434829,43.94271615747512,13.337498740698264,44.30621178225039,13.737788951402717,45.635947079297885
13.489732175758366,44.81192030715775,13.38867822262924,44.47622634115867,13.94128226730457,46.31193724251405
15.36924865314595,51.055538898195294,15.339403451977338,50.95639528593571,15.385498139145072,51.10951852226326
15.453917119099078,51.336801453996,15.39296097811002,51.13430953668854,15.381140523195969,51.09504283541519
8.908553564903915,29.593574372063287,14.639462833253193,48.63124287984313,15.3341285824412,50.93887254862676
9.158997068556983,30.42552968303044,14.868365746973147,49.39164189993103,15.424795739675227,51.24006232552603
9.306947259310352,30.917009578338,13.817823500189514,45.90181609547438,14.03676052196058,46.62910913910665
9.412082090854357,31.266259928995275,14.095001755189491,46.82258232805066,14.213097051527424,47.214886410829685
13.814045977687949,45.88926743734736,13.7436599629559,45.65545015752182,13.81040040564354,45.87715710915111
13.996943117217077,46.496838583623706,13.917235667682844,46.23205616764413,13.943822212541352,46.32037475795559
9.204031472234636,30.57513073384373,11.398077700553683,37.86359454117844,13.750482992194064,45.67811577004031
9.34083063721731,31.02956772335681,11.57439227894954,38.449298892689846,13.880030605870624,46.108463627538086
9.049515739814938,30.06184058121664,14.114346387806677,46.88684380662696,10.076222027956554,33.47248504499179
9.19207331425699,30.53540659289469,14.284721310235271,47.452817048106766,10.182270536210744,33.824770563982284
13.304186580544636,44.19555118153466,13.2602751354042,44.04968051823554,13.657247271439184,45.3683934098176
13.396888467365669,44.50350018381451,13.416059537310444,44.56718509967311,13.78088408628897,45.77910601862949
8.173511465308273,27.15181737049153,13.116510448803735,43.57210456676479,9.412265379302644,31.26686880004111
8.335149200466951,27.688766304109105,13.19372678024753,43.828611667572055,9.529661818928169,31.65685133107289
13.48852645861737,44.80791500151258,13.510227400047585,44.88000396853512,13.459550735614291,44.711659733198985
13.628591548061593,45.273201157250256,13.543570389244866,44.9907669811171,13.567766851992063,45.07114589051391
13.525493168626952,44.93071575406897,13.553321085920828,45.0231580943497,13.646173104600154,45.33160582386756
13.64587262012162,45.33060763603624,13.706451892691312,45.53184762355334,13.777833788036444,45.76897314716663
9.057198182853492,30.08736110458379,13.955070158788232,46.35773962660288,10.52531303213828,34.96433306894425
9.249578894730297,30.72643599628177,14.064132140692545,46.720035688374914,10.665938760960362,35.431481628382336
13.067961558177185,43.41082864301683,13.083879637818884,43.46370735899525,12.892640602315124,42.828425034116144
13.363641279784298,44.39305541731197,13.379898365412831,44.44706028680238,13.051384486691,43.35576080351591
7.52574989159953,25.0,10.643399486530642,35.356607779415874,10.695900326635996,35.531011795167025
7.82677988726351,26.0,10.721867869095073,35.617274104017014,10.669137431675946,35.442107382498726
9.501090193089116,31.561938444481527,13.05200941406369,43.35783676731252,13.113740271922868,43.562902238356415
9.79120891800257,32.525691987624434,13.08983715868125,43.483497814923815,13.251807940808362,44.02155310662275
9.328735656255263,30.989389066291867,12.432004518761756,41.29822508664133,12.475769146824351,41.443608034164754
9.48549716127716,31.51013951402092,12.618969055390332,41.919307833615385,12.779865796347316,42.453795237776205
13.240129401007408,43.9827578371507,13.235336345574606,43.96683565164812,13.13420197353911,43.63087453982462
13.325743716757868,44.267162437966704,13.321889726113486,44.2543597581677,13.266419023428336,44.07009007247476
12.13638153636328,40.31618679591743,12.19441248910152,40.50896144819168,13.068119438931246,43.41135311152939
12.2556072540675,40.7122460571922,12.248533020865333,40.68874596316813,13.369804337980447,44.413528653484185
12.956527956765298,43.0406542317722,12.843136797617388,42.663976954486905,12.889101509703094,42.81666842293783
13.056950132825758,43.37424947977717,13.074905362504843,43.43389546169828,13.005617943124848,43.20372763663762


==> cycle_04263_frob2.csv <==
commit,sm1_frob2_s2,sm2_frob2_s2,smwb_frob2_s2
7b9b1,29.887566426651603,46.723757572402974,33.20670730692537
e3dc3,29.79180167672106,46.888684828096025,33.25295043977213
f6f87,30.056043156554594,47.063649466928055,33.24478475443794
6f282,29.973112365112307,46.96828786367542,33.72261198308024
67f53,30.056486889505706,46.77879247190269,47.10094554712526
61df6,29.87865922281909,46.899055270771,46.74265636803446
c3096,29.800558363681418,46.95673462762329,47.303346274564774
4f0aa,30.029242049800906,47.02793219998828,46.97681446424521

